NoPeek: Information leakage reduction to share activations in distributed deep learning

For distributed machine learning with sensitive data, we demonstrate how minimizing distance correlation between raw data and intermediary representations reduces leakage of sensitive raw data patterns across client communications while maintaining model accuracy. Leakage (measured using distance correlation between input and intermediate representations) is the risk associated with the invertibility of raw data from intermediary representations. This can prevent client entities that hold sensitive data from using distributed deep learning services. We demonstrate that our method is resilient to such reconstruction attacks and is based on reduction of distance correlation between raw data and learned representations during training and inference with image datasets. We prevent such reconstruction of raw data while maintaining information required to sustain good classification accuracies.

==> data/XZ_10csv.txt <==
1,0.834108572177236
2,0.307365746969333
3,0.302700564459176
4,0.30259685161257
5,0.302593777259795
6,0.302593635409839
7,0.302593627116419
8,0.302593626588123
9,0.302593626553443
10,0.302593626551143
11,0.302593626550989
12,0.302593626550979
13,0.302593626550979
14,0.302593626550979
15,0.302593626550979


==> data/XZ_11csv.txt <==
1,0.807357646513116
2,0.30527858412862
3,0.302656309671
4,0.30262069040854
5,0.302619925186705
6,0.302619898423984
7,0.302619897307582
8,0.302619897258182
9,0.302619897255953
10,0.302619897255852
11,0.302619897255847
12,0.302619897255847
13,0.302619897255847
14,0.302619897255847
15,0.302619897255847


==> data/XZ_2csv.txt <==
1,0.999819439955036
2,0.974046893024185
3,0.905395581716206
4,0.819591532991033
5,0.741520973211639
6,0.679390339768515
7,0.632088520698382
8,0.595939557884483
9,0.567475382545305
10,0.544134529769992
11,0.52420827399185
12,0.506613824808522
13,0.490685959970877
14,0.476025592513235
15,0.462398304596793

==> data/XZ_3csv.txt <==
1,0.994077674201735
2,0.616342551434839
3,0.46684532647086
4,0.393276617716212
5,0.350994428601636
6,0.328076825984453
7,0.316046550240706
8,0.309701854999829
9,0.306256790571198
10,0.304326233807188
11,0.303211547513534
12,0.302548607220286
13,0.302147832573782
14,0.301902694493891
15,0.301750467692342


==> data/XZ_4csv.txt <==
1,0.98104676621631
2,0.474600944106202
3,0.357927115025536
4,0.31987959082649
5,0.308280630541403
6,0.304402349699795
7,0.302961575808031
8,0.302393553880335
9,0.302164504164173
10,0.302072528038844
11,0.302035182704576
12,0.302019661624607
13,0.3020129948093
14,0.302009992921458
15,0.302008580671893


==> data/XZ_5csv.txt <==
1,0.962303336103626
2,0.400154121730269
3,0.320404620328217
4,0.306259838250281
5,0.303256387327991
6,0.30250474830617
7,0.302310830963773
8,0.302261661780247
9,0.302248710214946
10,0.302244925303104
11,0.302243737106768
12,0.302243332051429
13,0.302243188639586
14,0.302243136922203
15,0.302243118035899


==> data/XZ_6csv.txt <==
1,0.939598930888822
2,0.355976308339289
3,0.308707694704458
4,0.303365978507001
5,0.302536607864889
6,0.302402213733182
7,0.302380070883118
8,0.302375823428489
9,0.302374893079526
10,0.302374670964948
11,0.302374614767483
12,0.302374600058955
13,0.302374596147951
14,0.302374595098654
15,0.302374594815646


==> data/XZ_7csv.txt <==
1,0.914463650949774
2,0.331297249340594
3,0.30479252083885
4,0.302696880177099
5,0.302485076024273
6,0.302463329462446
7,0.302460498288589
8,0.30246005764931
9,0.302459981528028
10,0.302459967528239
11,0.302459964884419
12,0.302459964377409
13,0.302459964279492
14,0.302459964260529
15,0.302459964256854


==> data/XZ_8csv.txt <==
1,0.888040901841417
2,0.318135996017157
3,0.303379689935469
4,0.302572882240201
5,0.302522732008931
6,0.30251879412315
7,0.302518394728257
8,0.302518346258434
9,0.302518340023257
10,0.302518339187222
11,0.30251833907325
12,0.302518339057618
13,0.302518339055469
14,0.302518339055174
15,0.302518339055134


==> data/XZ_9csv.txt <==
1,0.861097084503506
2,0.311148099739323
3,0.302869526646265
4,0.302574062168308
5,0.302561656189193
6,0.302560909166046
7,0.302560850649509
8,0.302560845441878
9,0.302560844955472
10,0.302560844909083
11,0.302560844904626
12,0.302560844904197
13,0.302560844904156
14,0.302560844904152
15,0.302560844904151


==> data/YZ_10csv.txt <==
1,0.785951936935338
2,0.659314172672906
3,0.651485162910485
4,0.651088235350202
5,0.651065720924195
6,0.651064250629902
7,0.651064150462729
8,0.651064143555252
9,0.651064143076973
10,0.651064143043807
11,0.651064143041506
12,0.651064143041346
13,0.651064143041335
14,0.651064143041334
15,0.651064143041334


==> data/YZ_11csv.txt <==
1,0.785698376398778
2,0.656350553987646
3,0.651113225806318
4,0.650943488827725
5,0.65093659621081
6,0.650936281576574
7,0.650936266801988
8,0.650936266102647
9,0.650936266069459
10,0.650936266067883
11,0.650936266067808
12,0.650936266067804
13,0.650936266067804
14,0.650936266067804
15,0.650936266067804


==> data/YZ_2csv.txt <==
1,0.717270350356685
2,0.753952639982074
3,0.760890887038468
4,0.742562767897761
5,0.714122134041318
6,0.686573777507553
7,0.664635742635866
8,0.649176740190313
9,0.639439562221163
10,0.634232649809063
11,0.632410232110176
12,0.633014643200131
13,0.635290159756475
14,0.638657642340664
15,0.642681859239545


==> data/YZ_3csv.txt <==
1,0.738078311807828
2,0.675006582072835
3,0.642401469272197
4,0.658352267393586
5,0.669415983336513
6,0.672185868345926
7,0.670756730620792
8,0.668016645767575
9,0.665303983382947
10,0.663082075600675
11,0.661412366661733
12,0.660212559648422
13,0.65937407186767
14,0.658797782554539
15,0.658404819551469


==> data/YZ_4csv.txt <==
1,0.754229280552671
2,0.647801260683001
3,0.667404847285306
4,0.669348307141147
5,0.663696356264675
6,0.659191488214772
7,0.656655568650997
8,0.655383599134931
9,0.654772052085682
10,0.654479441163156
11,0.654337758549344
12,0.65426794588414
13,0.654232980230315
14,0.654215234830856
15,0.654206138336438


==> data/YZ_5csv.txt <==
1,0.76612227669895
2,0.660061099808371
3,0.668673483814496
4,0.660154296185556
5,0.655471368006346
6,0.653756960273071
7,0.653182656818472
8,0.652988756743273
9,0.65292079399438
10,0.652896107115571
11,0.652886939597589
12,0.652883486330844
13,0.652882175024434
14,0.652881674878014
15,0.652881483612283


==> data/YZ_6csv.txt <==
1,0.774469966280948
2,0.668912195453645
3,0.661995293598836
4,0.654723975989931
5,0.652776686670565
6,0.652325149362063
7,0.652216096580493
8,0.652188089990519
9,0.65218060862814
10,0.652178567934092
11,0.65217800539084
12,0.652177849483633
13,0.652177806158344
14,0.652177794101317
15,0.652177790743282


==> data/YZ_7csv.txt <==
1,0.780031489563579
2,0.670154614481052
3,0.656694227057601
4,0.65255062088371
5,0.651878364259405
6,0.651766641613143
7,0.651746226531492
8,0.651742301891194
9,0.651741530246868
10,0.651741377073707
11,0.65174134652966
12,0.65174134042492
13,0.651741339203447
14,0.651741338958915
15,0.651741338909947


==> data/YZ_8csv.txt <==
1,0.783469514996055
2,0.667239880812345
3,0.653709768225878
4,0.651695444702903
5,0.651474888212333
6,0.651447504899289
7,0.651443813835328
8,0.651443299231014
9,0.651443226630645
10,0.651443216333803
11,0.651443214870246
12,0.651443214662024
13,0.651443214632387
14,0.651443214628167
15,0.651443214627566


==> data/YZ_9csv.txt <==
1,0.785309625073226
2,0.663116863655707
3,0.652215612886096
4,0.651305908423769
5,0.651234706075407
6,0.651228208040591
7,0.651227577944733
8,0.651227515625009
9,0.651227509418792
10,0.651227508799089
11,0.651227508737145
12,0.65122750873095
13,0.65122750873033
14,0.651227508730268
15,0.651227508730262


==> data/run-AE_UTKFace_SGD_0.0_1.0_2_2_tensorboard-tag-loss_test.csv <==
Wall time,Step,Value
1581536083.560597,0,0.3378119468688965
1581536102.9396605,1,0.24914193153381348
1581536122.4935844,2,0.24045877158641815
1581536142.1874967,3,0.22167964279651642
1581536161.7852278,4,0.19982245564460754
1581536181.3967576,5,0.20197072625160217
1581536201.16647,6,0.19736114144325256
1581536221.0517118,7,0.20769590139389038
1581536241.030678,8,0.1738080531358719
1581536260.9128778,9,0.1809006929397583
1581536280.9480612,10,0.18211880326271057
1581536300.862225,11,0.17005415260791779
1581536320.8129451,12,0.18722431361675262
1581536340.7994752,13,0.17956118285655975
1581536360.9495509,14,0.1721244901418686
1581536380.9351966,15,0.16688182950019836
1581536400.8731892,16,0.16976605355739594
1581536420.9013526,17,0.18205201625823975
1581536440.9495404,18,0.16652342677116394
1581536461.0475025,19,0.17192426323890686
1581536481.0597022,20,0.16195304691791534
1581536501.1332812,21,0.16229061782360077
1581536521.0939827,22,0.16273808479309082
1581536541.1849372,23,0.15426094830036163
1581536561.1336687,24,0.15510296821594238
1581536581.2480407,25,0.1596885472536087
1581536601.4266722,26,0.15359163284301758
1581536621.2912395,27,0.16222557425498962
1581536641.484611,28,0.16206051409244537
1581536661.8576615,29,0.15386922657489777
1581536681.859517,30,0.15878650546073914
1581536701.93394,31,0.15454113483428955
1581536722.048246,32,0.15415745973587036
1581536742.1945393,33,0.14348521828651428
1581536762.5073159,34,0.14984479546546936
1581536782.5816934,35,0.15676116943359375
1581536802.7233164,36,0.15522567927837372
1581536822.680415,37,0.15429970622062683
1581536842.6487093,38,0.15196482837200165
1581536862.8270776,39,0.14938610792160034
1581536882.872541,40,0.1487150937318802
1581536903.0127404,41,0.16271372139453888
1581536923.0113053,42,0.14657741785049438
1581536942.9855633,43,0.1461593061685562
1581536962.9161992,44,0.14373761415481567
1581536982.890692,45,0.1523316651582718
1581537002.9211233,46,0.14898380637168884
1581537023.0253556,47,0.1629411280155182
1581537042.9556,48,0.1469314843416214
1581537062.7908854,49,0.14972643554210663
1581537084.984408,50,0.14849886298179626
1581537104.8474996,51,0.1478254646062851
1581537124.795519,52,0.14611628651618958
1581537144.7482438,53,0.1428600698709488
1581537164.697471,54,0.14407524466514587
1581537184.546757,55,0.15387651324272156
1581537204.445605,56,0.14527985453605652
1581537224.7466607,57,0.14208446443080902
1581537244.869682,58,0.14477549493312836
1581537264.972121,59,0.1643623411655426
1581537284.9582043,60,0.14756223559379578
1581537305.2151322,61,0.1480659544467926
1581537325.1587262,62,0.14612609148025513
1581537345.2295613,63,0.14601454138755798
1581537365.3719053,64,0.13940103352069855
1581537385.3663619,65,0.14839766919612885
1581537405.3327188,66,0.14633041620254517
1581537425.3672154,67,0.1467457413673401
1581537445.4860299,68,0.14195317029953003
1581537465.4160326,69,0.1474311500787735
1581537485.3831286,70,0.140184223651886
1581537505.3815336,71,0.1626252681016922
1581537525.4285312,72,0.14209240674972534
1581537545.4900863,73,0.1475062072277069
1581537565.3826647,74,0.14021383225917816
1581537585.384952,75,0.15485666692256927
1581537605.5319684,76,0.14965540170669556
1581537625.522812,77,0.14365333318710327
1581537645.388278,78,0.146868035197258
1581537665.2436738,79,0.15041986107826233
1581537685.1814077,80,0.1385502964258194
1581537705.1392581,81,0.14203767478466034
1581537725.090762,82,0.1386229246854782
1581537745.0632343,83,0.1434023529291153
1581537764.9034078,84,0.14489300549030304
1581537784.7779744,85,0.13572949171066284
1581537805.0292304,86,0.14135555922985077
1581537825.0755098,87,0.13907256722450256
1581537845.2792795,88,0.13685333728790283
1581537865.2865443,89,0.14619897305965424
1581537885.505158,90,0.15362267196178436
1581537905.5771565,91,0.14082857966423035
1581537925.7069926,92,0.1401461362838745
1581537945.8612597,93,0.14744697511196136
1581537966.0094953,94,0.13848736882209778
1581537985.9782085,95,0.14189369976520538
1581538006.2995112,96,0.14522749185562134
1581538026.5272598,97,0.1407501995563507
1581538046.795886,98,0.13983288407325745
1581538066.7683215,99,0.1381506770849228
1581538089.1624036,100,0.13599631190299988
1581538109.2221477,101,0.1440899819135666
1581538129.4892552,102,0.13368214666843414
1581538149.7843838,103,0.13959619402885437
1581538169.8603287,104,0.137997105717659
1581538190.0692167,105,0.143478661775589
1581538210.334569,106,0.1494123935699463
1581538230.6361427,107,0.14307092130184174
1581538250.8918054,108,0.13551567494869232
1581538271.1885042,109,0.1442403644323349
1581538291.3800836,110,0.13610874116420746
1581538311.760083,111,0.14595362544059753
1581538331.956872,112,0.14293769001960754
1581538352.1548057,113,0.1524854600429535
1581538372.5827222,114,0.13691535592079163
1581538392.849769,115,0.13508066534996033
1581538413.036088,116,0.13720428943634033
1581538433.4496343,117,0.14268997311592102
1581538453.7486236,118,0.13487671315670013
1581538474.0962443,119,0.13659441471099854
1581538494.3066003,120,0.13887012004852295
1581538514.5569026,121,0.13527873158454895
1581538534.7881505,122,0.13712677359580994
1581538555.0755374,123,0.15167614817619324
1581538575.3607633,124,0.13356897234916687
1581538595.5529737,125,0.13568121194839478
1581538615.823583,126,0.13498635590076447
1581538635.9142895,127,0.13857480883598328
1581538656.2453625,128,0.13395841419696808
1581538676.2372766,129,0.13794401288032532
1581538696.5863802,130,0.1370362937450409
1581538716.757987,131,0.13260486721992493
1581538736.9337213,132,0.13929565250873566
1581538757.0402644,133,0.1356707513332367
1581538777.258593,134,0.13792210817337036
1581538797.4746609,135,0.14350676536560059
1581538817.780089,136,0.13158002495765686
1581538838.0138505,137,0.15198279917240143
1581538858.0440786,138,0.1419549584388733
1581538878.0996025,139,0.1326291710138321
1581538898.0874896,140,0.13531847298145294
1581538918.0259001,141,0.1364564150571823
1581538938.0156019,142,0.1337517499923706
1581538957.9955034,143,0.13412486016750336
1581538978.094266,144,0.13254955410957336
1581538998.1556275,145,0.13662077486515045
1581539018.3632803,146,0.13562773168087006
1581539038.4052463,147,0.1383904218673706
1581539058.5492532,148,0.14496441185474396
1581539078.65518,149,0.1409619003534317
1581539100.888622,150,0.13025972247123718
1581539120.9654357,151,0.14143076539039612
1581539140.9828334,152,0.1410936862230301
1581539160.987117,153,0.13418659567832947
1581539181.5354018,154,0.1342686265707016
1581539201.608505,155,0.1378195583820343
1581539221.8946319,156,0.13759203255176544
1581539241.7832575,157,0.13269196450710297
1581539261.799366,158,0.13392950594425201
1581539281.8623116,159,0.13422593474388123
1581539302.1267443,160,0.13315925002098083
1581539322.2196598,161,0.13102157413959503
1581539342.302996,162,0.14435170590877533
1581539362.4152844,163,0.13242876529693604
1581539382.6642494,164,0.1373160481452942
1581539402.7839735,165,0.14067089557647705
1581539422.9015818,166,0.13242000341415405
1581539442.998134,167,0.13402190804481506
1581539463.199469,168,0.1338057667016983
1581539483.3521328,169,0.13390454649925232
1581539503.389097,170,0.13217079639434814
1581539523.3482325,171,0.13928264379501343
1581539543.5129104,172,0.13186608254909515
1581539563.614578,173,0.13703666627407074
1581539583.7961109,174,0.1357715129852295
1581539604.1072173,175,0.13891670107841492
1581539624.3264272,176,0.13141179084777832
1581539644.3922327,177,0.1318231225013733
1581539664.455626,178,0.13039033114910126
1581539684.7399826,179,0.13553881645202637
1581539704.8901877,180,0.13041538000106812
1581539724.9113,181,0.13498848676681519
1581539745.0311859,182,0.12970466911792755
1581539765.1256785,183,0.13340257108211517
1581539785.3979316,184,0.13265299797058105
1581539805.7740097,185,0.13016007840633392
1581539825.6476676,186,0.12925396859645844
1581539845.7392159,187,0.13735038042068481
1581539865.825182,188,0.1339143067598343
1581539885.7966468,189,0.13151244819164276
1581539905.7661674,190,0.13180851936340332
1581539925.9822056,191,0.13417451083660126
1581539945.7773054,192,0.13074132800102234
1581539965.8418849,193,0.13489079475402832
1581539985.8412108,194,0.1334233582019806
1581540005.6436853,195,0.12762267887592316
1581540025.5694628,196,0.13895705342292786
1581540045.5737395,197,0.13595041632652283
1581540065.5614502,198,0.13151684403419495
1581540085.6190333,199,0.13564130663871765
1581540107.884275,200,0.1347409039735794
1581540127.7333627,201,0.13319353759288788
1581540147.8595376,202,0.13113103806972504
1581540168.0732744,203,0.13492965698242188
1581540188.1916223,204,0.13205285370349884
1581540208.1932642,205,0.13654005527496338
1581540228.1334307,206,0.12991377711296082
1581540248.1552925,207,0.133164182305336
1581540268.1900187,208,0.14026053249835968
1581540288.0468829,209,0.13941018283367157
1581540308.098402,210,0.1292954385280609
1581540328.1815755,211,0.1292285919189453
1581540348.3611932,212,0.1360636204481125
1581540368.1527574,213,0.13006949424743652
1581540388.139383,214,0.1317307949066162
1581540408.2713273,215,0.1355849653482437
1581540428.206729,216,0.13157624006271362
1581540447.9453483,217,0.13209277391433716
1581540467.9705079,218,0.13331063091754913
1581540487.7396283,219,0.13567134737968445
1581540507.824269,220,0.1332203447818756
1581540527.7560167,221,0.13545440137386322
1581540547.6668034,222,0.13153505325317383
1581540567.646691,223,0.13501308858394623
1581540587.440291,224,0.13239140808582306
1581540607.500878,225,0.14332525432109833
1581540627.551206,226,0.12878617644309998
1581540647.465093,227,0.14247402548789978
1581540667.412742,228,0.13281509280204773
1581540687.6073549,229,0.13400399684906006
1581540707.7717903,230,0.12827226519584656
1581540728.3083773,231,0.1328584849834442
1581540749.003423,232,0.13099351525306702
1581540769.3944354,233,0.13616040349006653
1581540790.016577,234,0.13116055727005005
1581540810.4583158,235,0.13157136738300323
1581540830.6672037,236,0.1321757286787033
1581540851.1734257,237,0.12902776896953583
1581540871.7593358,238,0.13458600640296936
1581540892.3604007,239,0.1309187114238739
1581540912.9558368,240,0.1324211210012436
1581540933.5278757,241,0.131768599152565
1581540953.947776,242,0.13200928270816803
1581540974.5141606,243,0.13252584636211395
1581540995.1508825,244,0.1401253044605255
1581541015.6554208,245,0.1312970519065857
1581541036.2535625,246,0.1318662315607071
1581541056.634326,247,0.12906748056411743
1581541077.203284,248,0.12783125042915344
1581541097.8165305,249,0.13339272141456604
1581541120.818162,250,0.13008642196655273
1581541141.3528788,251,0.1302143633365631
1581541161.921464,252,0.12812335789203644
1581541182.5422287,253,0.13321878015995026
1581541203.083147,254,0.13354870676994324
1581541223.6717792,255,0.12889839708805084
1581541244.1488264,256,0.1302730143070221
1581541264.829784,257,0.13344798982143402
1581541285.4263341,258,0.13238759338855743
1581541305.9476025,259,0.13026966154575348
1581541326.568125,260,0.13145950436592102
1581541347.2603648,261,0.13654011487960815
1581541367.773097,262,0.1368725746870041
1581541388.2311418,263,0.13147510588169098
1581541408.8042786,264,0.13565978407859802
1581541429.2326574,265,0.1356135606765747
1581541449.654902,266,0.13928751647472382
1581541470.29903,267,0.13238099217414856
1581541490.8395674,268,0.1305951178073883
1581541511.28588,269,0.1327056884765625
1581541531.740461,270,0.13891538977622986
1581541552.1374772,271,0.1295924186706543
1581541572.7403708,272,0.12800642848014832
1581541593.2093916,273,0.13035769760608673
1581541613.7621577,274,0.1292114406824112
1581541634.3234804,275,0.12704075872898102
1581541654.7453868,276,0.1331680864095688
1581541675.4016137,277,0.12784454226493835
1581541695.9631805,278,0.1321398913860321
1581541716.297212,279,0.12739498913288116
1581541736.8507714,280,0.13171149790287018
1581541757.1059065,281,0.13030846416950226
1581541777.2188065,282,0.12804315984249115
1581541797.263982,283,0.13184671103954315
1581541817.3875394,284,0.13325010240077972
1581541837.5418746,285,0.1281273365020752
1581541857.6154397,286,0.13330267369747162
1581541877.8279815,287,0.12999926507472992
1581541898.0988708,288,0.129673570394516
1581541918.3379598,289,0.1270134598016739
1581541938.612757,290,0.1307952105998993
1581541958.9451427,291,0.12724988162517548
1581541979.2912788,292,0.13332386314868927
1581541999.5416622,293,0.13168130815029144
1581542019.7394884,294,0.12852059304714203
1581542040.0586507,295,0.12773798406124115
1581542060.3349798,296,0.12658126652240753
1581542080.6826823,297,0.13023728132247925
1581542101.0957158,298,0.1313062161207199
1581542121.51316,299,0.12803778052330017
1581542144.5153813,300,0.12989450991153717
1581542164.8803687,301,0.13015256822109222
1581542185.101502,302,0.1364079713821411
1581542205.4591835,303,0.13008683919906616
1581542225.769103,304,0.12853001058101654
1581542246.1659749,305,0.12913358211517334
1581542266.4697597,306,0.1273965686559677
1581542286.83687,307,0.12942448258399963
1581542307.2625074,308,0.13164930045604706
1581542327.7192116,309,0.12874089181423187
1581542348.259019,310,0.131932333111763
1581542368.9129448,311,0.1281210035085678
1581542389.3479986,312,0.13382655382156372
1581542409.8446004,313,0.12740768492221832
1581542430.0186815,314,0.1269204169511795
1581542450.4068723,315,0.12683920562267303
1581542470.8161585,316,0.12954124808311462
1581542491.20389,317,0.13718879222869873
1581542511.6881342,318,0.1290135532617569
1581542532.1301622,319,0.13017086684703827
1581542552.4781616,320,0.12910328805446625
1581542572.9368007,321,0.13122454285621643
1581542593.3275023,322,0.1276422142982483
1581542613.7576666,323,0.12944252789020538
1581542634.180864,324,0.13170413672924042
1581542654.6151288,325,0.12995639443397522
1581542674.9903378,326,0.13124056160449982
1581542695.3358638,327,0.12710639834403992
1581542715.8023217,328,0.13306590914726257
1581542736.1785753,329,0.12869566679000854
1581542756.5311582,330,0.1309787929058075
1581542776.9276874,331,0.13108955323696136
1581542797.3061695,332,0.13355381786823273
1581542817.6616955,333,0.1307278871536255
1581542837.9456336,334,0.13405734300613403
1581542858.230935,335,0.1282789558172226
1581542878.534539,336,0.13423855602741241
1581542898.7951262,337,0.12729200720787048
1581542919.1443758,338,0.12962159514427185
1581542939.5196006,339,0.13219821453094482
1581542959.772983,340,0.1293959766626358
1581542980.0784004,341,0.13311973214149475
1581543000.327023,342,0.13131862878799438
1581543020.4987335,343,0.1291114240884781
1581543040.7620957,344,0.1302327811717987
1581543060.9769611,345,0.12758855521678925
1581543081.2362323,346,0.1326696276664734
1581543101.5606644,347,0.13523916900157928
1581543122.0594037,348,0.13189813494682312
1581543142.268228,349,0.13001275062561035
1581543165.1085176,350,0.12861770391464233
1581543185.5297928,351,0.1294950395822525
1581543205.7715402,352,0.13192686438560486
1581543226.201259,353,0.12807466089725494
1581543246.532549,354,0.1281491070985794
1581543266.8576727,355,0.13003528118133545
1581543287.2534707,356,0.1297505795955658
1581543307.6223505,357,0.1356237679719925
1581543327.938575,358,0.12680809199810028
1581543348.299558,359,0.12737150490283966
1581543368.773673,360,0.12825940549373627
1581543389.063189,361,0.13277801871299744
1581543409.4614792,362,0.12993238866329193
1581543429.8998518,363,0.128871887922287
1581543450.2250867,364,0.1334182322025299
1581543470.539833,365,0.1281549334526062
1581543490.9707355,366,0.12805479764938354
1581543511.3079963,367,0.12698937952518463
1581543531.614839,368,0.13214237987995148
1581543552.1800373,369,0.1285150945186615
1581543572.477452,370,0.13260789215564728
1581543592.813272,371,0.12678557634353638
1581543613.1046567,372,0.13173489272594452
1581543633.413108,373,0.12842480838298798
1581543653.8086247,374,0.1290537565946579
1581543674.06348,375,0.12638291716575623
1581543694.5364702,376,0.13586674630641937
1581543714.8686278,377,0.13033613562583923
1581543735.1761255,378,0.13320845365524292
1581543755.5257761,379,0.13364896178245544
1581543775.9342844,380,0.1318395882844925
1581543796.2799323,381,0.13111132383346558
1581543816.637241,382,0.1307191252708435
1581543836.914546,383,0.13073043525218964
1581543857.181157,384,0.12645544111728668
1581543877.501084,385,0.1276189088821411
1581543897.740303,386,0.13199885189533234
1581543918.1727455,387,0.1298314779996872
1581543938.6175022,388,0.129622220993042
1581543959.1150897,389,0.1352052390575409
1581543979.4747312,390,0.12901772558689117
1581543999.898051,391,0.12778301537036896
1581544020.2388325,392,0.13394254446029663
1581544040.587683,393,0.12816542387008667
1581544060.873859,394,0.13041368126869202
1581544081.1745548,395,0.12844502925872803
1581544101.495897,396,0.12832805514335632
1581544121.799554,397,0.13012723624706268
1581544142.1189892,398,0.1303689330816269
1581544162.325815,399,0.12893082201480865
1581544185.2245479,400,0.13044826686382294
1581544205.6496317,401,0.12936155498027802
1581544225.8719234,402,0.13046157360076904
1581544246.164584,403,0.12938648462295532
1581544266.5041451,404,0.1318199634552002
1581544286.7201698,405,0.13481079041957855
1581544307.0374258,406,0.1292061060667038
1581544327.3707645,407,0.12817198038101196
1581544347.6085396,408,0.1295126974582672
1581544368.007994,409,0.13084900379180908
1581544388.2585208,410,0.13004431128501892
1581544408.5683858,411,0.12680162489414215
1581544428.8640256,412,0.12703226506710052
1581544449.2202878,413,0.13442985713481903
1581544469.6405,414,0.13656146824359894
1581544490.221864,415,0.1279541552066803
1581544510.6629646,416,0.12628522515296936
1581544531.094738,417,0.12916283309459686
1581544551.3063467,418,0.12884211540222168
1581544571.5883121,419,0.12845848500728607
1581544591.8092487,420,0.1269238442182541
1581544612.0622222,421,0.12624754011631012
1581544632.238896,422,0.13317395746707916
1581544652.3682203,423,0.13419634103775024
1581544672.5303068,424,0.1303849220275879
1581544692.719449,425,0.12684346735477448
1581544712.9113572,426,0.12861017882823944
1581544732.9893072,427,0.13468073308467865
1581544753.0899894,428,0.1275239884853363
1581544773.195248,429,0.13308461010456085
1581544793.278531,430,0.1297314465045929
1581544813.3530157,431,0.12860213220119476
1581544833.403843,432,0.13389168679714203
1581544853.739415,433,0.12832653522491455
1581544873.980743,434,0.13030007481575012
1581544894.4501197,435,0.13352423906326294
1581544914.5130267,436,0.12946055829524994
1581544934.8484714,437,0.1261443942785263
1581544955.0064323,438,0.12944287061691284
1581544975.1610432,439,0.13676108419895172
1581544995.5611336,440,0.13760904967784882
1581545015.6960685,441,0.1275710165500641
1581545036.003977,442,0.12749211490154266
1581545056.2792578,443,0.1279308944940567
1581545076.546943,444,0.12688782811164856
1581545096.8888757,445,0.13242767751216888
1581545117.1237016,446,0.12762607634067535
1581545137.4378076,447,0.12972751259803772
1581545157.6922717,448,0.1298990696668625
1581545177.9908662,449,0.13099554181098938
1581545200.9577115,450,0.128685861825943
1581545221.3630855,451,0.1303974688053131
1581545241.6581452,452,0.13132590055465698
1581545261.9377854,453,0.12756864726543427
1581545282.2657137,454,0.1266539990901947
1581545302.597468,455,0.12765732407569885
1581545322.8169012,456,0.13037164509296417
1581545343.246402,457,0.12713868916034698
1581545363.5918,458,0.12794111669063568
1581545383.7603254,459,0.12942351400852203
1581545404.0400257,460,0.1287362277507782
1581545424.3973517,461,0.12673062086105347
1581545444.747451,462,0.13096778094768524
1581545464.9318507,463,0.12686054408550262
1581545485.2592704,464,0.12969118356704712
1581545505.6131873,465,0.12658528983592987
1581545525.8971288,466,0.13105708360671997
1581545546.2430983,467,0.1321156919002533
1581545566.5588546,468,0.1282891482114792
1581545586.869678,469,0.13269315659999847
1581545607.2888193,470,0.12846794724464417
1581545627.5929573,471,0.13143570721149445
1581545647.953556,472,0.13266682624816895
1581545668.0765965,473,0.12681815028190613
1581545688.4248369,474,0.12930095195770264
1581545708.679199,475,0.12899477779865265
1581545728.9631522,476,0.12771081924438477
1581545749.278068,477,0.12948045134544373
1581545769.6509879,478,0.1273280680179596
1581545789.9878871,479,0.12941738963127136
1581545810.3339684,480,0.12662069499492645
1581545830.4496634,481,0.12713097035884857
1581545850.6030884,482,0.12774759531021118
1581545870.7481227,483,0.12949880957603455
1581545890.908463,484,0.12503975629806519
1581545911.0867193,485,0.13299550116062164
1581545931.2476544,486,0.13053229451179504
1581545951.778688,487,0.13212157785892487
1581545971.99376,488,0.12576712667942047
1581545992.2660854,489,0.13010339438915253
1581546012.5734735,490,0.13397949934005737
1581546032.7858973,491,0.12850140035152435
1581546053.297333,492,0.12830975651741028
1581546073.559835,493,0.13206863403320312
1581546093.8258243,494,0.12855897843837738
1581546114.0603642,495,0.133104145526886
1581546134.3947682,496,0.13952553272247314
1581546154.7211328,497,0.13033540546894073
1581546175.0496206,498,0.12620793282985687
1581546195.2355092,499,0.1304144412279129


==> data/run-AE_UTKFace_SGD_1000.0_0.1_2_2_tensorboard-tag-loss_test.csv <==
Wall time,Step,Value
1581526724.247958,0,1.0107786655426025
1581526743.8339934,1,0.8840657472610474
1581526763.4906185,2,0.8874434232711792
1581526783.290351,3,0.9038561582565308
1581526803.1642025,4,0.8529505729675293
1581526823.15225,5,0.8456036448478699
1581526843.140441,6,0.8407196998596191
1581526863.0086434,7,0.8478488922119141
1581526882.938406,8,0.7978619933128357
1581526902.8683138,9,0.8108236193656921
1581526922.9228342,10,0.857014536857605
1581526942.9340053,11,0.7974624633789062
1581526962.9515083,12,0.7968237996101379
1581526983.0812876,13,0.7975047826766968
1581527003.1855977,14,0.7991136908531189
1581527023.246574,15,0.7670068144798279
1581527043.4895396,16,0.7794299721717834
1581527063.6639853,17,0.7471936941146851
1581527083.820648,18,0.7462983727455139
1581527104.0279748,19,0.7538387775421143
1581527124.3364673,20,0.7556360363960266
1581527144.5897138,21,0.7496351003646851
1581527164.5462675,22,0.7435274720191956
1581527184.6909041,23,0.7358922958374023
1581527204.8689265,24,0.7447662353515625
1581527224.9581594,25,0.7281107902526855
1581527245.1026347,26,0.7127218842506409
1581527265.276121,27,0.7007508277893066
1581527285.4017847,28,0.7051231861114502
1581527305.498623,29,0.6903854608535767
1581527325.4985,30,0.6980592608451843
1581527345.4324431,31,0.6849432587623596
1581527365.411018,32,0.6678933501243591
1581527385.496001,33,0.7056230902671814
1581527405.4381654,34,0.6805930733680725
1581527425.4332995,35,0.6883642673492432
1581527445.3987384,36,0.6848717331886292
1581527465.6667545,37,0.6758610010147095
1581527485.7153802,38,0.6833033561706543
1581527505.8086078,39,0.6824679374694824
1581527525.8552787,40,0.6624826192855835
1581527546.069216,41,0.6706998944282532
1581527566.1759074,42,0.6627941131591797
1581527586.3264847,43,0.6609429121017456
1581527606.5411978,44,0.66092848777771
1581527626.5613642,45,0.6559882760047913
1581527646.7726264,46,0.6600441932678223
1581527666.8645556,47,0.6706609129905701
1581527687.2144103,48,0.6562854647636414
1581527707.366116,49,0.6590940952301025
1581527729.8147597,50,0.6645997762680054
1581527749.880981,51,0.6610140800476074
1581527770.1262236,52,0.6544537544250488
1581527790.2093744,53,0.6804066896438599
1581527810.4767532,54,0.6683729887008667
1581527830.5494695,55,0.6397601962089539
1581527850.71089,56,0.6443387269973755
1581527870.899442,57,0.6572816371917725
1581527891.059707,58,0.6663287878036499
1581527911.3132222,59,0.6569081544876099
1581527931.4630847,60,0.663984477519989
1581527951.5881944,61,0.659636914730072
1581527971.7776515,62,0.6418668031692505
1581527992.0157456,63,0.6800860166549683
1581528012.1686587,64,0.6244122385978699
1581528032.3737886,65,0.6626719236373901
1581528052.5821493,66,0.649212658405304
1581528072.6138663,67,0.6439257860183716
1581528092.7219236,68,0.6373841762542725
1581528113.0994878,69,0.6318581104278564
1581528133.1502662,70,0.6434943079948425
1581528153.1199906,71,0.6383155584335327
1581528173.4569376,72,0.6356129050254822
1581528193.5626945,73,0.6324291825294495
1581528213.5387099,74,0.6472641825675964
1581528233.4791958,75,0.6645764112472534
1581528253.6027226,76,0.6407924294471741
1581528273.570232,77,0.6287772059440613
1581528293.5400684,78,0.6212332844734192
1581528313.6526964,79,0.6577779054641724
1581528333.642914,80,0.6277211904525757
1581528353.7053132,81,0.6288708448410034
1581528373.7096756,82,0.6399745941162109
1581528393.7725382,83,0.6265311241149902
1581528413.7978265,84,0.6337567567825317
1581528433.9127343,85,0.626453161239624
1581528453.9793172,86,0.6293858885765076
1581528474.2579823,87,0.6308705806732178
1581528494.5511992,88,0.6081404089927673
1581528514.5926464,89,0.6144058108329773
1581528534.6030595,90,0.6351802349090576
1581528554.8058803,91,0.618320107460022
1581528574.8676732,92,0.6159483194351196
1581528594.881287,93,0.620155394077301
1581528614.9176676,94,0.6097338199615479
1581528634.9576004,95,0.6104028224945068
1581528655.0303965,96,0.6275973916053772
1581528675.1186655,97,0.6131185293197632
1581528695.2038603,98,0.6160737872123718
1581528715.1760752,99,0.6061663031578064
1581528737.5864155,100,0.6271175146102905
1581528757.578097,101,0.6568015217781067
1581528777.637019,102,0.6179324388504028
1581528797.8950067,103,0.6172606945037842
1581528818.0575519,104,0.625446617603302
1581528838.109282,105,0.6291549205780029
1581528858.1117978,106,0.6143710613250732
1581528878.4837515,107,0.6124628186225891
1581528898.4254584,108,0.6242003440856934
1581528918.449777,109,0.6279400587081909
1581528938.4990091,110,0.6144964694976807
1581528958.392644,111,0.6037319302558899
1581528978.5522516,112,0.6226567029953003
1581528998.7058897,113,0.6150476932525635
1581529018.5061867,114,0.616500973701477
1581529038.5259743,115,0.6015812754631042
1581529058.473433,116,0.607265293598175
1581529078.284292,117,0.6111175417900085
1581529098.4112477,118,0.6268686056137085
1581529118.2251706,119,0.607598066329956
1581529138.2173452,120,0.611791729927063
1581529158.3444276,121,0.6006730794906616
1581529178.7779226,122,0.6067822575569153
1581529198.9508834,123,0.6064032912254333
1581529219.2443342,124,0.6428136825561523
1581529239.5128574,125,0.600835382938385
1581529259.7313836,126,0.6094327569007874
1581529279.7845087,127,0.6128619909286499
1581529299.9728389,128,0.591576874256134
1581529320.2278972,129,0.6114093661308289
1581529340.4121156,130,0.6160454750061035
1581529360.643092,131,0.6068418025970459
1581529381.1206126,132,0.6067484021186829
1581529401.3763392,133,0.6033420562744141
1581529421.624552,134,0.5967139601707458
1581529442.0344975,135,0.6049304008483887
1581529462.1423774,136,0.5937641859054565
1581529482.3247952,137,0.6150586605072021
1581529502.6257217,138,0.620547890663147
1581529522.9318209,139,0.5975001454353333
1581529543.2553048,140,0.5952543616294861
1581529563.8221776,141,0.6190251708030701
1581529584.0288856,142,0.6118665337562561
1581529604.211609,143,0.6217268705368042
1581529624.4160166,144,0.6020055413246155
1581529644.7076862,145,0.5975975394248962
1581529664.905097,146,0.6102703213691711
1581529685.127552,147,0.6178498864173889
1581529705.2603276,148,0.6094371676445007
1581529725.4972472,149,0.6175014972686768
1581529748.2086542,150,0.6028144955635071
1581529768.47438,151,0.6045390963554382
1581529788.9250014,152,0.6179257035255432
1581529809.3735738,153,0.6068559288978577
1581529829.5953124,154,0.6131739616394043
1581529849.997046,155,0.6105461120605469
1581529870.1132758,156,0.6046532392501831
1581529890.5712492,157,0.6162623167037964
1581529910.8369706,158,0.6292983889579773
1581529931.086485,159,0.6111401915550232
1581529951.4821844,160,0.6001212000846863
1581529971.7084546,161,0.5987491607666016
1581529991.9809506,162,0.6087507009506226
1581530012.1972451,163,0.6085042357444763
1581530032.367944,164,0.610734224319458
1581530052.477261,165,0.5997720956802368
1581530072.6512527,166,0.5940781235694885
1581530092.8086205,167,0.6086022853851318
1581530112.8134086,168,0.613757312297821
1581530133.0272484,169,0.6079087853431702
1581530153.3734648,170,0.5895812511444092
1581530173.4850318,171,0.609316349029541
1581530193.575791,172,0.5911532044410706
1581530213.8116207,173,0.6125473976135254
1581530234.089755,174,0.5885690450668335
1581530254.2916691,175,0.6036341786384583
1581530274.2844248,176,0.6065678000450134
1581530294.269076,177,0.6068467497825623
1581530314.6746955,178,0.620006799697876
1581530334.8889837,179,0.6022452116012573
1581530355.1104972,180,0.5962772965431213
1581530375.1958735,181,0.6108993291854858
1581530395.5048275,182,0.5819637775421143
1581530415.549233,183,0.615496814250946
1581530435.9652739,184,0.6052810549736023
1581530456.1176572,185,0.5919055938720703
1581530476.2875443,186,0.5947864651679993
1581530496.448183,187,0.6096706986427307
1581530516.5482554,188,0.5892320275306702
1581530537.0991611,189,0.6132422685623169
1581530557.3275414,190,0.5874472260475159
1581530577.4668715,191,0.5935261845588684
1581530597.6788654,192,0.6088762879371643
1581530618.0499043,193,0.6190101504325867
1581530638.5007935,194,0.6070888042449951
1581530658.7180154,195,0.5949145555496216
1581530679.048564,196,0.6000970602035522
1581530699.5305634,197,0.6029362678527832
1581530719.7481732,198,0.5975750684738159
1581530740.1980455,199,0.5823760032653809
1581530762.856632,200,0.5909540057182312
1581530783.0637054,201,0.5901811122894287
1581530803.1993582,202,0.6111047267913818
1581530823.1563246,203,0.6104610562324524
1581530843.1708953,204,0.6002815365791321
1581530863.3996992,205,0.6036230325698853
1581530883.6332204,206,0.6201353669166565
1581530903.8465729,207,0.5895567536354065
1581530923.8944566,208,0.5800451040267944
1581530943.9343307,209,0.6092779636383057
1581530964.2118392,210,0.597343921661377
1581530984.4299328,211,0.6055552959442139
1581531004.487536,212,0.5984190106391907
1581531024.6203759,213,0.6037262678146362
1581531044.8337054,214,0.601405680179596
1581531064.883561,215,0.6104177236557007
1581531084.885883,216,0.5836350917816162
1581531105.0678544,217,0.6096659898757935
1581531124.9729438,218,0.6054289937019348
1581531144.984205,219,0.6080544590950012
1581531165.0287938,220,0.6022128462791443
1581531185.119785,221,0.5970897674560547
1581531205.2217944,222,0.6042617559432983
1581531225.657696,223,0.5942122936248779
1581531246.024348,224,0.59865802526474
1581531266.1737323,225,0.6137852668762207
1581531286.1226676,226,0.5968829393386841
1581531306.277577,227,0.6058809161186218
1581531326.101623,228,0.6078934073448181
1581531346.098952,229,0.625643253326416
1581531366.2186363,230,0.6154446005821228
1581531386.3127327,231,0.5975651144981384
1581531406.6139138,232,0.5936107039451599
1581531426.7616522,233,0.5930390357971191
1581531447.0729227,234,0.5919239521026611
1581531467.3282104,235,0.5980232357978821
1581531487.302042,236,0.6153930425643921
1581531507.2573378,237,0.6045457720756531
1581531527.3584063,238,0.5945131182670593
1581531547.3647866,239,0.6032993197441101
1581531567.2774172,240,0.5936870574951172
1581531587.3161204,241,0.5926367044448853
1581531607.286636,242,0.6147105693817139
1581531627.5514526,243,0.6033597588539124
1581531647.6539884,244,0.6016980409622192
1581531667.5616224,245,0.5793898105621338
1581531687.5211456,246,0.5814485549926758
1581531707.474724,247,0.5901322364807129
1581531727.4057357,248,0.5884928107261658
1581531747.3737876,249,0.5893322825431824
1581531769.997681,250,0.5938190817832947
1581531790.2097552,251,0.5794272422790527
1581531810.4227214,252,0.5954815149307251
1581531830.561624,253,0.6041404604911804
1581531850.689941,254,0.6182330846786499
1581531871.000997,255,0.5892611742019653
1581531891.2094233,256,0.6272951364517212
1581531911.436203,257,0.5978622436523438
1581531931.5191896,258,0.5948044061660767
1581531951.3397903,259,0.5898805856704712
1581531971.4072905,260,0.5902125835418701
1581531991.2860518,261,0.6027743220329285
1581532011.2167017,262,0.5942602157592773
1581532031.035108,263,0.585062563419342
1581532051.1172597,264,0.6198769807815552
1581532071.1215487,265,0.6166072487831116
1581532091.0990634,266,0.5917983055114746
1581532111.1528625,267,0.6190294623374939
1581532131.1373272,268,0.615445613861084
1581532151.3788564,269,0.6085893511772156
1581532171.312902,270,0.6028259992599487
1581532191.2736022,271,0.5752913355827332
1581532211.166154,272,0.60086590051651
1581532231.1530316,273,0.6159881949424744
1581532251.1632965,274,0.5826900005340576
1581532271.1931138,275,0.5833280086517334
1581532291.0618699,276,0.5994955897331238
1581532310.9942205,277,0.5872679948806763
1581532331.0101335,278,0.5836197137832642
1581532351.0856266,279,0.5900453329086304
1581532371.1577678,280,0.5950462818145752
1581532391.2033403,281,0.593010425567627
1581532411.0984244,282,0.6031324863433838
1581532431.170605,283,0.6236910223960876
1581532451.124551,284,0.6112205982208252
1581532471.1722407,285,0.5881109833717346
1581532491.1604302,286,0.601585328578949
1581532511.1933153,287,0.6095682978630066
1581532531.1630855,288,0.6155389547348022
1581532551.05534,289,0.5928980112075806
1581532571.0930417,290,0.5926021337509155
1581532591.1509657,291,0.5900672674179077
1581532611.1699653,292,0.6084821820259094
1581532631.1918323,293,0.5976120829582214
1581532651.153061,294,0.5866619944572449
1581532671.2901602,295,0.5971454977989197
1581532691.385761,296,0.6047883033752441
1581532711.5198202,297,0.5946191549301147
1581532731.6715102,298,0.607868492603302
1581532751.7088876,299,0.5949878692626953
1581532774.289591,300,0.5797452330589294
1581532794.517934,301,0.5815420746803284
1581532814.861725,302,0.6152158975601196
1581532835.0664136,303,0.6391652226448059
1581532855.232785,304,0.5943847894668579
1581532875.3447978,305,0.6069414019584656
1581532895.5007374,306,0.5847868919372559
1581532915.5373054,307,0.5910701751708984
1581532935.4335158,308,0.5993270874023438
1581532955.3982573,309,0.5941739082336426
1581532975.4468987,310,0.5836515426635742
1581532995.366708,311,0.6001855731010437
1581533015.3905375,312,0.6145844459533691
1581533035.2092946,313,0.6176431179046631
1581533055.1271682,314,0.6029552221298218
1581533075.1675627,315,0.5786109566688538
1581533095.0766597,316,0.5896254181861877
1581533114.7613516,317,0.6127102971076965
1581533134.5302892,318,0.6063230037689209
1581533154.3240504,319,0.5994184613227844
1581533174.0364614,320,0.5888482332229614
1581533193.8955731,321,0.5783008337020874
1581533213.835805,322,0.5973939895629883
1581533234.149695,323,0.5972452759742737
1581533254.7712429,324,0.580051600933075
1581533275.2838805,325,0.6025941371917725
1581533295.2124748,326,0.5998826026916504
1581533315.1036334,327,0.5736858248710632
1581533336.6111445,328,0.5835084319114685
1581533358.5195107,329,0.5930495262145996
1581533380.6747959,330,0.5946667194366455
1581533402.6991758,331,0.5943917036056519
1581533424.892107,332,0.6051728129386902
1581533446.8159795,333,0.600814700126648
1581533468.6541185,334,0.618157148361206
1581533490.7117622,335,0.5965808033943176
1581533512.6317034,336,0.5727606415748596
1581533535.1247406,337,0.5874554514884949
1581533556.2387893,338,0.6133770942687988
1581533576.242571,339,0.6032527685165405
1581533596.368947,340,0.5898422002792358
1581533616.7696538,341,0.6117336750030518
1581533636.9113765,342,0.6075202822685242
1581533656.883936,343,0.5964957475662231
1581533676.9701371,344,0.6128339767456055
1581533697.0261917,345,0.5980831384658813
1581533717.082302,346,0.5999008417129517
1581533737.3448045,347,0.6175060868263245
1581533757.4950805,348,0.6052488088607788
1581533777.571906,349,0.5829120874404907
1581533800.1146336,350,0.5819288492202759
1581533820.325411,351,0.592176079750061
1581533840.5043929,352,0.6011427044868469
1581533860.4648755,353,0.6107867360115051
1581533880.6179848,354,0.5916873216629028
1581533900.700497,355,0.6089507341384888
1581533920.8114753,356,0.6140428185462952
1581533941.1139088,357,0.6092392206192017
1581533961.157996,358,0.6024409532546997
1581533981.3187296,359,0.5849784016609192
1581534001.452737,360,0.6086727380752563
1581534021.4090095,361,0.6042612195014954
1581534041.4796913,362,0.5839047431945801
1581534061.3861575,363,0.6056380867958069
1581534081.3448925,364,0.5897568464279175
1581534101.3306558,365,0.5977091789245605
1581534121.2705874,366,0.5866495370864868
1581534141.321624,367,0.5991412401199341
1581534161.2566395,368,0.5909426212310791
1581534181.1782072,369,0.5837596654891968
1581534201.0915132,370,0.5960125923156738
1581534220.957356,371,0.585501492023468
1581534240.8351781,372,0.6133614778518677
1581534260.7538097,373,0.5891484618186951
1581534280.528562,374,0.6112046241760254
1581534300.4939,375,0.5868784785270691
1581534320.488825,376,0.5919811129570007
1581534340.4751253,377,0.5989976525306702
1581534360.5914364,378,0.6124544739723206
1581534380.5578732,379,0.6015786528587341
1581534400.6525762,380,0.5784149765968323
1581534420.773036,381,0.5858747363090515
1581534440.7175577,382,0.6145592927932739
1581534460.7122405,383,0.6067920327186584
1581534480.6658988,384,0.6071369647979736
1581534500.6960976,385,0.5879132747650146
1581534520.8070452,386,0.6106919646263123
1581534540.720931,387,0.6057608723640442
1581534560.778833,388,0.6005836725234985
1581534580.8554094,389,0.5931416749954224
1581534600.7180238,390,0.6090312600135803
1581534620.7975626,391,0.5878706574440002
1581534640.8040144,392,0.6133736968040466
1581534660.755961,393,0.5963071584701538
1581534680.443876,394,0.5932469367980957
1581534700.2457457,395,0.6002877950668335
1581534720.0952237,396,0.5928714275360107
1581534739.9892037,397,0.5905799865722656
1581534759.7656727,398,0.6059297323226929
1581534779.6989672,399,0.6024739742279053
1581534802.1570222,400,0.586330771446228
1581534822.0183454,401,0.5899301171302795
1581534841.9656951,402,0.5966741442680359
1581534862.2700946,403,0.6001794338226318
1581534882.1647155,404,0.608660876750946
1581534901.8968506,405,0.6176428198814392
1581534921.8061907,406,0.5869719982147217
1581534941.833185,407,0.6005239486694336
1581534961.8912737,408,0.6076504588127136
1581534982.0038214,409,0.5968813300132751
1581535001.9769607,410,0.6003251671791077
1581535021.8108475,411,0.6130647659301758
1581535041.8289309,412,0.6020878553390503
1581535061.9415426,413,0.587554931640625
1581535081.974383,414,0.6058406829833984
1581535101.985388,415,0.588612973690033
1581535122.1189718,416,0.5777125358581543
1581535142.0822291,417,0.6047394871711731
1581535162.081762,418,0.6044097542762756
1581535182.0457482,419,0.6049163341522217
1581535202.0326319,420,0.5884109139442444
1581535222.1388922,421,0.5924793481826782
1581535242.1569312,422,0.5891962647438049
1581535262.0884151,423,0.5852212905883789
1581535282.1125252,424,0.6334947943687439
1581535301.9758244,425,0.5954257249832153
1581535321.9395416,426,0.5967685580253601
1581535341.9216995,427,0.6011704206466675
1581535361.9825542,428,0.5908928513526917
1581535382.0042295,429,0.5903761386871338
1581535402.0283568,430,0.58830326795578
1581535422.073055,431,0.6067013144493103
1581535442.1966012,432,0.5983015894889832
1581535462.1461194,433,0.6055933237075806
1581535482.298792,434,0.6040360927581787
1581535502.4307764,435,0.6125187277793884
1581535522.461547,436,0.6097652316093445
1581535542.514644,437,0.5902640223503113
1581535562.6414537,438,0.6186133623123169
1581535582.6931243,439,0.5874484181404114
1581535602.6904364,440,0.6011121869087219
1581535622.7831879,441,0.60374915599823
1581535642.8011043,442,0.6204620599746704
1581535662.7372084,443,0.5941222906112671
1581535682.834293,444,0.5965462327003479
1581535703.0527852,445,0.5924184918403625
1581535723.2169533,446,0.5890220403671265
1581535743.2862298,447,0.6048824191093445
1581535763.5522811,448,0.5915420651435852
1581535783.7236245,449,0.6035942435264587
1581535806.1212227,450,0.6339837312698364
1581535826.2188656,451,0.6024962067604065
1581535846.4867284,452,0.6188855767250061
1581535866.5536554,453,0.5898799300193787
1581535886.5599084,454,0.6025051474571228
1581535906.6542556,455,0.5897136926651001
1581535926.9594436,456,0.6125657558441162
1581535947.3900924,457,0.5878480672836304
1581535967.7358062,458,0.5995305776596069
1581535987.8422198,459,0.6287539005279541


==> data/run-AE_UTKFace_SGD_1000.0_1.0_2_2_tensorboard-tag-loss_test.csv <==
Wall time,Step,Value
1581540858.5841432,0,0.9597699046134949
1581540881.2454505,1,0.8960258960723877
1581540904.0316188,2,0.9121405482292175
1581540926.8022404,3,0.7870129942893982
1581540949.4696074,4,0.7224550843238831
1581540972.2932546,5,0.6500921845436096
1581540995.093072,6,0.6506650447845459
1581541017.7602658,7,0.6383920311927795
1581541040.4471874,8,0.6076461672782898
1581541063.1695123,9,0.5920007824897766
1581541085.9638464,10,0.5615607500076294
1581541108.8799489,11,0.6057674884796143
1581541131.6013036,12,0.5988209843635559
1581541154.3510406,13,0.5940650105476379
1581541177.1111498,14,0.5176577568054199
1581541199.9709365,15,0.5062544345855713
1581541222.7534544,16,0.5201306343078613
1581541245.668104,17,0.5015215873718262
1581541268.4279044,18,0.4870453178882599
1581541291.361381,19,0.4692210853099823
1581541314.0596843,20,0.4568583071231842
1581541336.8383422,21,0.46714287996292114
1581541359.5798147,22,0.46404263377189636
1581541382.471689,23,0.45582008361816406
1581541405.2369065,24,0.442922979593277
1581541427.9581716,25,0.4350837767124176
1581541450.7919598,26,0.42164522409439087
1581541473.538194,27,0.47272568941116333
1581541496.2976396,28,0.45127156376838684
1581541519.1306746,29,0.4189864695072174
1581541541.8839877,30,0.4200708568096161
1581541564.4953294,31,0.4107406735420227
1581541587.2680311,32,0.41039276123046875
1581541609.9931302,33,0.4019821584224701
1581541632.956049,34,0.42332926392555237
1581541655.9851248,35,0.47446972131729126
1581541678.8220956,36,0.40652769804000854
1581541701.6840076,37,0.3891301453113556
1581541724.2046423,38,0.3666016161441803
1581541746.8514795,39,0.38168853521347046
1581541769.3597429,40,0.3623889088630676
1581541791.899695,41,0.3573523163795471
1581541814.4425797,42,0.3630521297454834
1581541836.83435,43,0.35261842608451843
1581541859.3626142,44,0.3522597551345825
1581541882.028258,45,0.3674439787864685
1581541904.7073376,46,0.3493749797344208
1581541927.3771257,47,0.3801146149635315
1581541949.9978638,48,0.35330772399902344
1581541972.5810301,49,0.3508712351322174
1581541998.0912106,50,0.3584337830543518
1581542020.761631,51,0.3398592472076416
1581542043.407478,52,0.3375592827796936
1581542066.179135,53,0.3445413410663605
1581542088.8652747,54,0.3254810869693756
1581542111.45043,55,0.33629289269447327
1581542134.4743001,56,0.3376487195491791
1581542157.1045856,57,0.33421701192855835
1581542179.9226017,58,0.3391997218132019
1581542202.6545706,59,0.3384116291999817
1581542225.4512446,60,0.321649432182312
1581542248.3104584,61,0.3171132802963257
1581542271.0544841,62,0.32031485438346863
1581542293.70793,63,0.32553818821907043
1581542316.3664587,64,0.2965257167816162
1581542339.1958919,65,0.31648293137550354
1581542362.028074,66,0.3135744631290436
1581542385.012564,67,0.31577885150909424
1581542407.806662,68,0.29286515712738037
1581542430.7730184,69,0.3034322261810303
1581542453.6226296,70,0.2936728894710541
1581542476.4862154,71,0.3068748414516449
1581542499.2145364,72,0.2914629876613617
1581542521.959779,73,0.2984550893306732
1581542544.7657757,74,0.29708462953567505
1581542567.450485,75,0.30996933579444885
1581542590.1669228,76,0.3252767026424408
1581542612.8729806,77,0.2855699360370636
1581542635.6360824,78,0.29534152150154114
1581542658.299997,79,0.2973891496658325
1581542681.0409374,80,0.28734540939331055
1581542703.9338691,81,0.2803281843662262
1581542726.6965623,82,0.2986031472682953
1581542749.4707446,83,0.2808219790458679
1581542772.2753406,84,0.2817693054676056
1581542795.075207,85,0.27540862560272217
1581542817.9108753,86,0.2808864116668701
1581542840.6699417,87,0.28631412982940674
1581542863.3987484,88,0.27108892798423767
1581542886.044841,89,0.2812533378601074
1581542908.877278,90,0.2878173589706421
1581542931.7517607,91,0.2805958688259125
1581542954.438888,92,0.2756529748439789
1581542977.247569,93,0.26880931854248047
1581542999.7559123,94,0.26534244418144226
1581543022.3891509,95,0.2672954797744751
1581543044.99321,96,0.2812136113643646
1581543067.6351995,97,0.27020493149757385
1581543090.2613294,98,0.2678697109222412
1581543113.0475824,99,0.2689376175403595
1581543138.6477826,100,0.27250784635543823
1581543161.391938,101,0.2792416214942932
1581543183.9798627,102,0.259844571352005
1581543206.5961947,103,0.27404844760894775
1581543229.2542377,104,0.2592891752719879
1581543251.999763,105,0.27013346552848816
1581543274.8323412,106,0.27179715037345886
1581543297.5574167,107,0.27068817615509033
1581543320.4013,108,0.2565465271472931
1581543343.1003244,109,0.26257461309432983
1581543365.7305396,110,0.258881151676178
1581543388.2916367,111,0.2539331614971161
1581543410.9737856,112,0.25950899720191956
1581543433.8121283,113,0.2618453800678253
1581543456.3265362,114,0.2587249279022217
1581543479.1346722,115,0.2453334778547287
1581543501.891191,116,0.24857299029827118
1581543524.5976572,117,0.26210105419158936
1581543547.2975104,118,0.272225022315979
1581543570.1685019,119,0.2594257891178131
1581543592.818085,120,0.2510971128940582
1581543615.531025,121,0.255391389131546
1581543638.2337208,122,0.25199028849601746
1581543661.015649,123,0.25104454159736633
1581543683.740848,124,0.2511948347091675
1581543706.4653537,125,0.24736863374710083
1581543729.195018,126,0.24474771320819855
1581543751.8712115,127,0.2634442150592804
1581543774.7332675,128,0.2403082698583603
1581543797.780241,129,0.24810034036636353
1581543820.5024288,130,0.24425022304058075
1581543843.3816586,131,0.24116887152194977
1581543866.112801,132,0.2447492927312851
1581543888.7475333,133,0.2387389987707138
1581543911.7204394,134,0.2435353696346283
1581543934.4873128,135,0.2498580813407898
1581543957.1989393,136,0.23803813755512238
1581543980.0100527,137,0.24913905560970306
1581544002.7320082,138,0.25681495666503906
1581544025.3436267,139,0.24134387075901031
1581544048.1026425,140,0.2427155077457428
1581544070.5455499,141,0.2511756420135498
1581544093.1068122,142,0.23848769068717957
1581544115.4261577,143,0.2448929250240326
1581544137.8439362,144,0.24176909029483795
1581544160.2334065,145,0.2329947054386139
1581544182.7011173,146,0.25290074944496155
1581544204.96684,147,0.24194367229938507
1581544227.4434252,148,0.26111167669296265
1581544249.7511563,149,0.24000538885593414
1581544274.8140411,150,0.2298201322555542
1581544297.2471905,151,0.2600862979888916
1581544319.4591236,152,0.24477404356002808
1581544341.8168123,153,0.24392008781433105
1581544364.0383658,154,0.23484328389167786
1581544386.2565308,155,0.23494812846183777
1581544408.5715194,156,0.23051585257053375
1581544430.8910263,157,0.22509442269802094
1581544453.3493648,158,0.2457442581653595
1581544475.726264,159,0.2504838705062866
1581544498.2783234,160,0.23569975793361664
1581544521.0655026,161,0.2316342443227768
1581544543.2471511,162,0.24644804000854492
1581544565.7430394,163,0.22312617301940918
1581544588.1718824,164,0.23422633111476898
1581544610.3883097,165,0.23279117047786713
1581544632.7631426,166,0.22416017949581146
1581544654.9950068,167,0.23531866073608398
1581544677.1808224,168,0.23662275075912476
1581544699.6024237,169,0.23100656270980835
1581544721.9640326,170,0.2283463329076767
1581544744.1309977,171,0.22374847531318665
1581544766.3171284,172,0.22770200669765472
1581544788.3705065,173,0.23961862921714783
1581544810.4725378,174,0.23373068869113922
1581544832.821459,175,0.2311909943819046
1581544855.2987149,176,0.22158955037593842
1581544877.775307,177,0.22108963131904602
1581544899.2684944,178,0.22034049034118652
1581544919.9922478,179,0.22520756721496582
1581544940.640375,180,0.2215549349784851
1581544961.3239295,181,0.23298853635787964
1581544981.8872051,182,0.22128966450691223
1581545002.3951297,183,0.24318838119506836
1581545022.9611976,184,0.21717976033687592
1581545043.627289,185,0.21726813912391663
1581545064.4264874,186,0.21446819603443146
1581545085.0920107,187,0.22832708060741425
1581545105.7334504,188,0.21898464858531952
1581545126.4506352,189,0.22178466618061066
1581545147.1842544,190,0.2168201357126236
1581545167.934187,191,0.2253607213497162
1581545190.6885111,192,0.22451169788837433
1581545213.5027874,193,0.22149014472961426
1581545236.3067124,194,0.22048597037792206
1581545258.9425795,195,0.21895024180412292
1581545281.5261707,196,0.22146223485469818
1581545304.3717659,197,0.22359976172447205
1581545327.0556364,198,0.21381260454654694
1581545349.636859,199,0.22144977748394012
1581545375.1281857,200,0.21306316554546356
1581545397.9705048,201,0.21207180619239807
1581545420.6661143,202,0.2084350883960724
1581545443.4162648,203,0.22176441550254822
1581545466.0776796,204,0.21202486753463745
1581545488.9021366,205,0.21985696256160736
1581545511.6538675,206,0.21425627171993256
1581545534.322612,207,0.21967609226703644
1581545557.0528395,208,0.2066662758588791
1581545579.832114,209,0.21898925304412842
1581545602.6423237,210,0.20774470269680023
1581545625.2512536,211,0.20613551139831543
1581545647.8407824,212,0.2113511860370636
1581545670.682352,213,0.20538604259490967
1581545693.3548906,214,0.21321119368076324
1581545716.1406898,215,0.24182595312595367
1581545738.9042296,216,0.21366773545742035
1581545761.6596706,217,0.22035308182239532
1581545784.3543286,218,0.2103743851184845
1581545807.1182563,219,0.2159351110458374
1581545829.8595996,220,0.21337954699993134
1581545852.5760698,221,0.2145700454711914
1581545875.1669838,222,0.2211543172597885
1581545897.825317,223,0.2167825847864151
1581545920.4481819,224,0.2282460331916809
1581545943.1879,225,0.2162763476371765
1581545965.8455591,226,0.2005791813135147
1581545988.617207,227,0.21294257044792175
1581546011.213385,228,0.20679818093776703
1581546033.9409492,229,0.21200905740261078
1581546056.6728392,230,0.21361057460308075
1581546079.3778582,231,0.2210174947977066
1581546102.128465,232,0.20400388538837433
1581546124.833358,233,0.21917985379695892
1581546147.8584561,234,0.2092602401971817
1581546170.6781025,235,0.20561067759990692
1581546193.4789512,236,0.20197418332099915
1581546216.2822442,237,0.20015566051006317
1581546238.8061538,238,0.21546044945716858
1581546261.1888757,239,0.20623356103897095
1581546283.7693253,240,0.20855747163295746
1581546306.1260893,241,0.23022668063640594
1581546328.856519,242,0.20976093411445618
1581546351.429491,243,0.21703767776489258
1581546373.9726985,244,0.21179421246051788
1581546396.4107563,245,0.20000413060188293
1581546418.9902177,246,0.20083430409431458
1581546441.5389636,247,0.19904792308807373
1581546463.9343553,248,0.1955356001853943
1581546486.3119595,249,0.2097523808479309
1581546511.5696661,250,0.20835770666599274
1581546534.056717,251,0.2041754573583603
1581546556.5847027,252,0.203709676861763
1581546579.1322649,253,0.21173393726348877
1581546601.6885371,254,0.20586653053760529
1581546624.1586695,255,0.20255383849143982
1581546646.5511138,256,0.20763534307479858
1581546669.0196152,257,0.2017790973186493
1581546691.5134313,258,0.20865698158740997
1581546713.9194458,259,0.20814964175224304
1581546736.192508,260,0.20982208847999573
1581546758.8286014,261,0.20709502696990967
1581546781.2165606,262,0.20469751954078674
1581546803.6495907,263,0.20375405251979828
1581546826.1827092,264,0.21349996328353882
1581546848.5900114,265,0.21104544401168823
1581546871.1640418,266,0.21099114418029785
1581546893.5873582,267,0.1984737366437912
1581546916.0530488,268,0.2062208354473114
1581546938.5299165,269,0.20134402811527252
1581546961.0685358,270,0.20895564556121826
1581546983.6131642,271,0.21162956953048706
1581547006.0964444,272,0.20488056540489197
1581547028.4859607,273,0.20498745143413544
1581547051.0634184,274,0.19772659242153168
1581547073.6041708,275,0.19774071872234344
1581547096.0738263,276,0.21102963387966156
1581547118.5573037,277,0.20823019742965698
1581547141.0922916,278,0.2197161614894867
1581547163.6378233,279,0.19509555399417877
1581547186.2007267,280,0.20017726719379425
1581547208.5844843,281,0.19225259125232697
1581547231.0670993,282,0.1969984918832779
1581547253.4292467,283,0.1976703256368637
1581547275.7967649,284,0.19609639048576355
1581547298.2072842,285,0.19456283748149872
1581547320.5388796,286,0.2052474319934845
1581547343.0167747,287,0.20876717567443848
1581547365.4905741,288,0.19733570516109467
1581547387.9277816,289,0.20255796611309052
1581547410.3068879,290,0.20637910068035126
1581547432.7975967,291,0.1980636566877365
1581547455.3362103,292,0.20107978582382202
1581547477.8378005,293,0.20331257581710815
1581547500.1045196,294,0.21080082654953003
1581547522.6373708,295,0.19475401937961578
1581547545.1678445,296,0.19140814244747162
1581547567.5822291,297,0.19007161259651184
1581547590.053549,298,0.2109709084033966
1581547612.4882207,299,0.1918630450963974
1581547637.55028,300,0.19443362951278687
1581547660.2014341,301,0.19593565165996552
1581547682.4770436,302,0.1965099722146988
1581547704.800288,303,0.19858932495117188
1581547726.997561,304,0.21037781238555908
1581547749.278087,305,0.193500354886055
1581547771.465813,306,0.2036849856376648
1581547793.8286111,307,0.1947658509016037
1581547816.1291218,308,0.19323092699050903
1581547838.5041146,309,0.19070342183113098
1581547860.8617024,310,0.20099350810050964
1581547883.2794106,311,0.20017680525779724
1581547905.5575657,312,0.21747073531150818
1581547927.829001,313,0.1953509896993637
1581547950.0835607,314,0.2127433866262436
1581547972.4605398,315,0.18959081172943115
1581547994.7836576,316,0.19365188479423523
1581548017.0828419,317,0.19906580448150635
1581548039.401803,318,0.1929306536912918
1581548061.8677392,319,0.2003636360168457
1581548084.2933452,320,0.19586975872516632
1581548106.7536511,321,0.19704335927963257
1581548129.1250956,322,0.19135381281375885
1581548151.7271109,323,0.19926433265209198
1581548174.1396132,324,0.1899670958518982
1581548196.5105863,325,0.19750773906707764
1581548218.8880541,326,0.19469508528709412
1581548241.2328017,327,0.18917477130889893
1581548263.6447973,328,0.19482052326202393
1581548285.9225192,329,0.19438938796520233
1581548308.3768265,330,0.198072612285614
1581548330.6908474,331,0.20647750794887543
1581548353.1951551,332,0.1912987232208252
1581548375.4339924,333,0.20700253546237946
1581548397.7519348,334,0.20207767188549042
1581548420.023234,335,0.19496388733386993
1581548442.3976238,336,0.19493095576763153
1581548464.9395018,337,0.1901179999113083
1581548487.2866828,338,0.1882842779159546
1581548509.689338,339,0.1955159455537796
1581548532.0603123,340,0.19085641205310822
1581548554.3163693,341,0.19859889149665833
1581548576.7658887,342,0.19528844952583313
1581548599.0647213,343,0.1916804164648056
1581548621.323092,344,0.19349569082260132
1581548643.3799095,345,0.19065628945827484
1581548665.2197218,346,0.19565078616142273
1581548687.3917782,347,0.1945776343345642
1581548709.4180598,348,0.18687865138053894
1581548731.5016181,349,0.19040991365909576
1581548756.4964032,350,0.18717876076698303
1581548778.4006329,351,0.19417954981327057
1581548800.218641,352,0.18855999410152435
1581548821.871964,353,0.18755409121513367
1581548843.615352,354,0.1870521456003189
1581548865.2990196,355,0.1878824084997177
1581548886.998524,356,0.18619130551815033
1581548908.7826643,357,0.19128815829753876
1581548930.7195745,358,0.196583554148674
1581548952.4479306,359,0.18196603655815125
1581548974.1687543,360,0.18660785257816315
1581548995.864756,361,0.1966911405324936
1581549017.5275257,362,0.186240553855896
1581549039.2148585,363,0.1873067021369934
1581549060.8961473,364,0.2002066820859909
1581549082.7249775,365,0.18465307354927063
1581549104.5081756,366,0.1841893047094345
1581549126.2157779,367,0.196980819106102
1581549147.963056,368,0.188080832362175
1581549169.741426,369,0.1910286694765091
1581549191.5050862,370,0.185491681098938
1581549213.3139372,371,0.18042798340320587
1581549234.9858875,372,0.1902507096529007
1581549256.667233,373,0.18584999442100525
1581549278.4988637,374,0.19593378901481628
1581549300.264534,375,0.1883724331855774
1581549321.9634902,376,0.1898147612810135
1581549343.8562226,377,0.18898920714855194
1581549365.6681976,378,0.1907096952199936
1581549387.521068,379,0.19334056973457336
1581549409.2457037,380,0.1896084100008011
1581549430.6408331,381,0.192928746342659
1581549450.8107169,382,0.1837056279182434
1581549470.9648058,383,0.19151099026203156
1581549491.2154887,384,0.17854855954647064
1581549511.6264987,385,0.18813233077526093
1581549531.950008,386,0.19144989550113678
1581549552.1873844,387,0.18776880204677582
1581549572.5123742,388,0.19883400201797485
1581549592.6905546,389,0.18776367604732513
1581549612.9028802,390,0.1916329264640808
1581549633.0824592,391,0.18448737263679504
1581549653.5973017,392,0.1881726235151291
1581549673.8458962,393,0.1902070790529251
1581549694.1462324,394,0.18966643512248993
1581549714.5361598,395,0.18581928312778473
1581549736.730708,396,0.18133863806724548
1581549759.0445585,397,0.18092696368694305
1581549781.491733,398,0.1888274997472763
1581549803.7825136,399,0.18828432261943817
1581549828.9320138,400,0.17829629778862
1581549851.1187325,401,0.19060064852237701
1581549873.4567351,402,0.18593376874923706
1581549895.9076254,403,0.18406382203102112
1581549918.2051847,404,0.18703773617744446
1581549940.5662801,405,0.19146662950515747
1581549962.9947028,406,0.18277998268604279
1581549985.2614326,407,0.1809360831975937
1581550007.6267858,408,0.187411367893219
1581550029.9708374,409,0.18216285109519958
1581550052.176267,410,0.20245981216430664
1581550074.401911,411,0.18305708467960358
1581550097.0484645,412,0.1841813325881958
1581550120.1703882,413,0.18759767711162567
1581550143.7645428,414,0.18954765796661377
1581550167.2048018,415,0.19303804636001587
1581550190.6435318,416,0.17883606255054474
1581550214.2003083,417,0.18293103575706482
1581550237.820695,418,0.18049412965774536
1581550261.3255146,419,0.18192391097545624
1581550284.8902154,420,0.18204854428768158
1581550308.4421337,421,0.1836356222629547
1581550332.1048682,422,0.18534822762012482
1581550355.5932212,423,0.18421562016010284
1581550378.0014024,424,0.18025356531143188
1581550400.321376,425,0.19075025618076324
1581550422.7231333,426,0.17704667150974274
1581550445.1305368,427,0.18337443470954895
1581550467.4971578,428,0.17862315475940704
1581550490.0460489,429,0.18548011779785156
1581550512.4360468,430,0.18321183323860168
1581550534.790037,431,0.17909424006938934
1581550557.1030767,432,0.1851392388343811
1581550579.6431751,433,0.18536698818206787
1581550601.8301919,434,0.18165746331214905
1581550624.1613414,435,0.18531091511249542
1581550646.4027407,436,0.18105076253414154
1581550668.8233614,437,0.1805132031440735
1581550691.1639922,438,0.19870994985103607
1581550713.238542,439,0.18372492492198944
1581550735.399804,440,0.17771750688552856
1581550757.3984907,441,0.19309332966804504
1581550779.4130754,442,0.18060927093029022
1581550801.5041168,443,0.18878808617591858
1581550823.426924,444,0.1828976720571518
1581550845.4517798,445,0.1897641122341156
1581550867.3871942,446,0.18082433938980103
1581550889.3756318,447,0.17867961525917053
1581550911.2696881,448,0.18019147217273712
1581550933.2085629,449,0.1864113211631775
1581550957.9063392,450,0.17859670519828796
1581550979.9699247,451,0.18232832849025726
1581551002.5958705,452,0.18246176838874817
1581551025.3170402,453,0.18148602545261383
1581551047.9668632,454,0.1813100129365921
1581551069.927496,455,0.18046317994594574
1581551092.1558375,456,0.19079355895519257
1581551114.2260969,457,0.18163469433784485
1581551136.3404286,458,0.17823940515518188
1581551158.3464653,459,0.18623654544353485
1581551180.521337,460,0.17347218096256256
1581551202.5606077,461,0.19073037803173065
1581551224.7329152,462,0.1869630068540573
1581551246.8467543,463,0.18315446376800537
1581551268.971024,464,0.1845417618751526
1581551291.1667905,465,0.1773766130208969
1581551313.1932235,466,0.1835635006427765
1581551335.4425664,467,0.18969853222370148
1581551357.6204867,468,0.18029069900512695
1581551379.686527,469,0.17636363208293915
1581551401.8221796,470,0.1828920841217041
1581551423.968608,471,0.19196762144565582
1581551446.2275004,472,0.18505212664604187
1581551468.5204406,473,0.17991282045841217
1581551490.6751392,474,0.19197699427604675
1581551512.6950495,475,0.17887572944164276
1581551534.8979974,476,0.18381504714488983
1581551557.025901,477,0.17240063846111298
1581551579.1835468,478,0.1822817474603653
1581551601.4397247,479,0.17846249043941498
1581551623.641772,480,0.1875462532043457
1581551645.722339,481,0.1747177690267563
1581551667.8322861,482,0.17796970903873444
1581551689.917356,483,0.17542050778865814
1581551712.081868,484,0.17346104979515076
1581551734.2400205,485,0.1771082878112793
1581551756.25736,486,0.1844131350517273
1581551778.2165751,487,0.1824536770582199
1581551800.1785522,488,0.17880219221115112
1581551822.1297388,489,0.19359436631202698
1581551844.1581726,490,0.17618851363658905
1581551866.1104121,491,0.1728028953075409
1581551888.0538125,492,0.17632311582565308
1581551910.022779,493,0.18247857689857483
1581551932.0250673,494,0.18099887669086456
1581551953.990855,495,0.18114246428012848
1581551976.042836,496,0.1924944967031479
1581551997.9391856,497,0.17793217301368713
1581552019.8312223,498,0.17588751018047333
1581552041.7542448,499,0.18893197178840637


==> data/train_split_layer_baseline.csv <==
1 0.847
2 0.772
3 0.709
4 0.674
5 0.654
6 0.648
7 0.638
8 0.636
9 0.620
10 0.611
11 0.603
12 0.587
13 0.578
14 0.570
15 0.565
16 0.564
17 0.563
18 0.558
19 0.556
20 0.554
21 0.554
22 0.556
23 0.555
24 0.557
25 0.555
26 0.553
27 0.557
28 0.557
29 0.558
30 0.558
31 0.558
32 0.555
33 0.555
34 0.557
35 0.553
36 0.559
37 0.557
38 0.557
39 0.554
40 0.558
41 0.559
42 0.555
43 0.559
44 0.559
45 0.560
46 0.560
47 0.556
48 0.560
49 0.560
50 0.564
51 0.563
52 0.560
53 0.561
54 0.562
55 0.564
56 0.561
57 0.562
58 0.564
59 0.564
60 0.563
61 0.559
62 0.560
63 0.560
64 0.561
65 0.559
66 0.560
67 0.563
68 0.561
69 0.560
70 0.557
71 0.561
72 0.564
73 0.570
74 0.566
75 0.569
76 0.558
77 0.558
78 0.560
79 0.558
80 0.557
81 0.558
82 0.557
83 0.554
84 0.555
85 0.558
86 0.554
87 0.553
88 0.555
89 0.557
90 0.557
91 0.555
92 0.557
93 0.555
94 0.557
95 0.556
96 0.556
97 0.556
98 0.555
99 0.556
100 0.556
101 0.556
102 0.558
103 0.562
104 0.558
105 0.562
106 0.560
107 0.558
108 0.559
109 0.558
110 0.557
111 0.558
112 0.560
113 0.557
114 0.559
115 0.558
116 0.558
117 0.560
118 0.562
119 0.557
120 0.557
121 0.558
122 0.559
123 0.559
124 0.558
125 0.557
126 0.557
127 0.556
128 0.556
129 0.555
130 0.555
131 0.556
132 0.556
133 0.560
134 0.558
135 0.557
136 0.557
137 0.557
138 0.559
139 0.556
140 0.555
141 0.556
142 0.555
143 0.556
144 0.554
145 0.557
146 0.552
147 0.561
148 0.557
149 0.557
150 0.556
151 0.557
152 0.561
153 0.557
154 0.556
155 0.554
156 0.555
157 0.556
158 0.554
159 0.561
160 0.550
161 0.560
162 0.553
163 0.554
164 0.557
165 0.555
166 0.555
167 0.558
168 0.555
169 0.555
170 0.555
171 0.555
172 0.555
173 0.555
174 0.554
175 0.555
176 0.556
177 0.556
178 0.557
179 0.557
180 0.556
181 0.557
182 0.557
183 0.555
184 0.556
185 0.556
186 0.555
187 0.556
188 0.555
189 0.555
190 0.555
191 0.556
192 0.557
193 0.556
194 0.558
195 0.557
196 0.556
197 0.556
198 0.556
199 0.555
200 0.555

==> data/train_split_layer_noPeek.csv <==
1 0.399
2 0.292
3 0.267
4 0.257
5 0.250
6 0.245
7 0.242
8 0.239
9 0.237
10 0.235
11 0.229
12 0.228
13 0.226
14 0.224
15 0.224
16 0.223
17 0.221
18 0.221
19 0.220
20 0.218
21 0.218
22 0.218
23 0.216
24 0.218
25 0.218
26 0.218
27 0.217
28 0.216
29 0.217
30 0.216
31 0.216
32 0.215
33 0.214
34 0.216
35 0.215
36 0.214
37 0.213
38 0.213
39 0.213
40 0.214
41 0.212
42 0.214
43 0.214
44 0.215
45 0.212
46 0.212
47 0.211
48 0.210
49 0.210
50 0.208
51 0.208
52 0.208
53 0.207
54 0.207
55 0.206
56 0.209
57 0.209
58 0.209
59 0.208
60 0.207
61 0.205
62 0.204
63 0.205
64 0.204
65 0.203
66 0.202
67 0.202
68 0.202
69 0.202
70 0.203
71 0.203
72 0.203
73 0.203
74 0.202
75 0.202
76 0.201
77 0.201
78 0.201
79 0.200
80 0.199
81 0.197
82 0.198
83 0.198
84 0.200
85 0.199
86 0.199
87 0.201
88 0.198
89 0.198
90 0.197
91 0.197
92 0.197
93 0.196
94 0.195
95 0.195
96 0.195
97 0.195
98 0.195
99 0.195
100 0.197
101 0.196
102 0.197
103 0.196
104 0.196
105 0.194
106 0.194
107 0.194
108 0.194
109 0.192
110 0.192
111 0.193
112 0.193
113 0.192
114 0.196
115 0.194
116 0.195
117 0.194
118 0.194
119 0.193
120 0.193
121 0.193
122 0.193
123 0.192
124 0.191
125 0.191
126 0.191
127 0.192
128 0.193
129 0.193
130 0.194
131 0.193
132 0.192
133 0.192
134 0.191
135 0.192
136 0.192
137 0.191
138 0.190
139 0.190
140 0.190
141 0.190
142 0.192
143 0.191
144 0.192
145 0.192
146 0.192
147 0.192
148 0.190
149 0.190
150 0.191
151 0.191
152 0.190
153 0.189
154 0.189
155 0.190
156 0.191
157 0.191
158 0.191
159 0.192
160 0.191
161 0.191
162 0.191
163 0.190
164 0.190
165 0.191
166 0.190
167 0.189
168 0.189
169 0.190
170 0.190
171 0.189
172 0.191
173 0.191
174 0.191
175 0.191
176 0.191
177 0.189
178 0.190
179 0.190
180 0.190
181 0.189
182 0.188
183 0.189
184 0.189
185 0.190
186 0.191
187 0.191
188 0.191
189 0.190
190 0.190
191 0.190
192 0.190
193 0.190
194 0.190
195 0.188
196 0.188
197 0.189
198 0.189
199 0.189
200 0.190

==> data/val_gender_output_accuracy_baseline.csv <==
1 0.551
2 0.785
3 0.882
4 0.863
5 0.786
6 0.769
7 0.494
8 0.766
9 0.756
10 0.873
11 0.826
12 0.902
13 0.905
14 0.894
15 0.879
16 0.886
17 0.873
18 0.900
19 0.903
20 0.907
21 0.901
22 0.902
23 0.909
24 0.911
25 0.910
26 0.905
27 0.905
28 0.905
29 0.904
30 0.905
31 0.907
32 0.909
33 0.908
34 0.909
35 0.908
36 0.911
37 0.910
38 0.905
39 0.907
40 0.910
41 0.908
42 0.910
43 0.909
44 0.907
45 0.911
46 0.900
47 0.897
48 0.909
49 0.906
50 0.907
51 0.909
52 0.910
53 0.906
54 0.905
55 0.907
56 0.896
57 0.903
58 0.892
59 0.902
60 0.892
61 0.903
62 0.906
63 0.905
64 0.907
65 0.908
66 0.900
67 0.901
68 0.905
69 0.904
70 0.902
71 0.900
72 0.861
73 0.889
74 0.831
75 0.908
76 0.906
77 0.903
78 0.904
79 0.889
80 0.909
81 0.909
82 0.911
83 0.909
84 0.911
85 0.910
86 0.909
87 0.906
88 0.908
89 0.907
90 0.905
91 0.902
92 0.909
93 0.881
94 0.905
95 0.900
96 0.905
97 0.907
98 0.906
99 0.908
100 0.910
101 0.889
102 0.908
103 0.907
104 0.902
105 0.905
106 0.907
107 0.898
108 0.902
109 0.905
110 0.906
111 0.908
112 0.910
113 0.906
114 0.906
115 0.896
116 0.908
117 0.900
118 0.901
119 0.909
120 0.907
121 0.894
122 0.905
123 0.907
124 0.908
125 0.907
126 0.907
127 0.909
128 0.908
129 0.904
130 0.907
131 0.906
132 0.907
133 0.909
134 0.908
135 0.906
136 0.906
137 0.908
138 0.908
139 0.908
140 0.908
141 0.907
142 0.908
143 0.903
144 0.907
145 0.907
146 0.904
147 0.908
148 0.909
149 0.908
150 0.904
151 0.909
152 0.907
153 0.909
154 0.908
155 0.908
156 0.906
157 0.908
158 0.907
159 0.905
160 0.906
161 0.908
162 0.905
163 0.906
164 0.907
165 0.907
166 0.906
167 0.906
168 0.907
169 0.908
170 0.907
171 0.907
172 0.907
173 0.905
174 0.908
175 0.907
176 0.908
177 0.907
178 0.906
179 0.903
180 0.906
181 0.907
182 0.908
183 0.908
184 0.908
185 0.908
186 0.908
187 0.908
188 0.908
189 0.907
190 0.907
191 0.907
192 0.909
193 0.908
194 0.907
195 0.907
196 0.907
197 0.906
198 0.907
199 0.907
200 0.907

==> data/val_gender_output_accuracy_noPeek.csv <==
1 0.526
2 0.522
3 0.523
4 0.585
5 0.686
6 0.716
7 0.702
8 0.804
9 0.807
10 0.804
11 0.820
12 0.859
13 0.857
14 0.851
15 0.839
16 0.840
17 0.822
18 0.808
19 0.829
20 0.846
21 0.851
22 0.820
23 0.840
24 0.792
25 0.795
26 0.846
27 0.840
28 0.847
29 0.839
30 0.840
31 0.843
32 0.822
33 0.839
34 0.843
35 0.823
36 0.843
37 0.841
38 0.804
39 0.844
40 0.859
41 0.849
42 0.831
43 0.851
44 0.820
45 0.845
46 0.830
47 0.846
48 0.843
49 0.842
50 0.817
51 0.840
52 0.839
53 0.846
54 0.835
55 0.843
56 0.837
57 0.837
58 0.791
59 0.834
60 0.836
61 0.851
62 0.848
63 0.852
64 0.853
65 0.846
66 0.841
67 0.827
68 0.836
69 0.824
70 0.831
71 0.847
72 0.842
73 0.843
74 0.825
75 0.834
76 0.806
77 0.834
78 0.843
79 0.855
80 0.806
81 0.859
82 0.856
83 0.856
84 0.845
85 0.856
86 0.853
87 0.861
88 0.843
89 0.854
90 0.841
91 0.849
92 0.854
93 0.848
94 0.854
95 0.850
96 0.817
97 0.850
98 0.854
99 0.854
100 0.850
101 0.850
102 0.848
103 0.853
104 0.839
105 0.841
106 0.845
107 0.837
108 0.856
109 0.847
110 0.847
111 0.851
112 0.848
113 0.846
114 0.839
115 0.816
116 0.855
117 0.850
118 0.840
119 0.838
120 0.848
121 0.809
122 0.852
123 0.857
124 0.854
125 0.853
126 0.854
127 0.851
128 0.853
129 0.852
130 0.852
131 0.851
132 0.850
133 0.851
134 0.850
135 0.855
136 0.847
137 0.856
138 0.852
139 0.852
140 0.857
141 0.851
142 0.852
143 0.853
144 0.850
145 0.855
146 0.852
147 0.850
148 0.852
149 0.855
150 0.853
151 0.852
152 0.850
153 0.853
154 0.849
155 0.850
156 0.847
157 0.850
158 0.848
159 0.850
160 0.848
161 0.849
162 0.850
163 0.849
164 0.851
165 0.851
166 0.854
167 0.853
168 0.853
169 0.852
170 0.853
171 0.848
172 0.848
173 0.851
174 0.849
175 0.848
176 0.851
177 0.851
178 0.851
179 0.849
180 0.850
181 0.851
182 0.851
183 0.851
184 0.849
185 0.850
186 0.850
187 0.849
188 0.849
189 0.849
190 0.848
191 0.851
192 0.851
193 0.851
194 0.850
195 0.849
196 0.851
197 0.850
198 0.850
199 0.849
200 0.849

==> data/val_split_layer_baseline.csv <==
1 0.822
2 0.805
3 0.711
4 0.714
5 0.732
6 0.730
7 0.788
8 0.639
9 0.660
10 0.583
11 0.628
12 0.611
13 0.614
14 0.609
15 0.602
16 0.586
17 0.583
18 0.583
19 0.579
20 0.585
21 0.592
22 0.589
23 0.593
24 0.580
25 0.584
26 0.576
27 0.587
28 0.580
29 0.584
30 0.577
31 0.589
32 0.594
33 0.599
34 0.594
35 0.594
36 0.596
37 0.597
38 0.590
39 0.592
40 0.593
41 0.589
42 0.586
43 0.594
44 0.598
45 0.610
46 0.591
47 0.583
48 0.601
49 0.589
50 0.583
51 0.588
52 0.595
53 0.599
54 0.603
55 0.596
56 0.598
57 0.601
58 0.592
59 0.603
60 0.604
61 0.596
62 0.591
63 0.592
64 0.598
65 0.597
66 0.600
67 0.598
68 0.602
69 0.603
70 0.600
71 0.603
72 0.608
73 0.622
74 0.570
75 0.599
76 0.604
77 0.593
78 0.590
79 0.591
80 0.588
81 0.593
82 0.594
83 0.595
84 0.589
85 0.579
86 0.587
87 0.588
88 0.589
89 0.585
90 0.587
91 0.593
92 0.595
93 0.594
94 0.592
95 0.593
96 0.594
97 0.594
98 0.593
99 0.587
100 0.581
101 0.586
102 0.595
103 0.605
104 0.598
105 0.598
106 0.584
107 0.589
108 0.592
109 0.594
110 0.598
111 0.589
112 0.583
113 0.590
114 0.597
115 0.594
116 0.594
117 0.600
118 0.591
119 0.599
120 0.595
121 0.594
122 0.595
123 0.594
124 0.595
125 0.595
126 0.592
127 0.595
128 0.595
129 0.589
130 0.595
131 0.593
132 0.596
133 0.595
134 0.592
135 0.593
136 0.591
137 0.594
138 0.591
139 0.590
140 0.592
141 0.593
142 0.593
143 0.591
144 0.597
145 0.587
146 0.600
147 0.594
148 0.592
149 0.591
150 0.591
151 0.595
152 0.593
153 0.592
154 0.592
155 0.594
156 0.592
157 0.592
158 0.592
159 0.594
160 0.590
161 0.592
162 0.586
163 0.592
164 0.589
165 0.590
166 0.591
167 0.589
168 0.592
169 0.589
170 0.591
171 0.592
172 0.590
173 0.592
174 0.590
175 0.592
176 0.593
177 0.591
178 0.592
179 0.591
180 0.591
181 0.592
182 0.591
183 0.591
184 0.591
185 0.590
186 0.592
187 0.591
188 0.592
189 0.590
190 0.590
191 0.592
192 0.591
193 0.593
194 0.590
195 0.590
196 0.591
197 0.591
198 0.593
199 0.591
200 0.591

==> data/val_split_layer_noPeek.csv <==
1 0.332
2 0.290
3 0.264
4 0.318
5 0.269
6 0.255
7 0.260
8 0.253
9 0.307
10 0.276
11 0.281
12 0.265
13 0.272
14 0.274
15 0.273
16 0.275
17 0.274
18 0.280
19 0.262
20 0.242
21 0.240
22 0.241
23 0.258
24 0.253
25 0.248
26 0.248
27 0.252
28 0.269
29 0.273
30 0.296
31 0.303
32 0.304
33 0.303
34 0.265
35 0.258
36 0.250
37 0.258
38 0.266
39 0.251
40 0.241
41 0.250
42 0.246
43 0.241
44 0.245
45 0.256
46 0.259
47 0.263
48 0.251
49 0.255
50 0.251
51 0.256
52 0.259
53 0.256
54 0.262
55 0.248
56 0.240
57 0.241
58 0.248
59 0.248
60 0.250
61 0.238
62 0.238
63 0.238
64 0.237
65 0.242
66 0.236
67 0.237
68 0.246
69 0.242
70 0.249
71 0.240
72 0.237
73 0.245
74 0.242
75 0.244
76 0.243
77 0.233
78 0.231
79 0.229
80 0.237
81 0.233
82 0.229
83 0.236
84 0.234
85 0.238
86 0.240
87 0.233
88 0.239
89 0.234
90 0.235
91 0.239
92 0.228
93 0.233
94 0.231
95 0.234
96 0.235
97 0.229
98 0.231
99 0.230
100 0.233
101 0.233
102 0.232
103 0.231
104 0.232
105 0.231
106 0.234
107 0.233
108 0.229
109 0.232
110 0.233
111 0.235
112 0.231
113 0.229
114 0.232
115 0.232
116 0.237
117 0.227
118 0.227
119 0.231
120 0.230
121 0.232
122 0.229
123 0.227
124 0.231
125 0.231
126 0.229
127 0.231
128 0.226
129 0.231
130 0.230
131 0.230
132 0.231
133 0.224
134 0.235
135 0.230
136 0.230
137 0.231
138 0.224
139 0.232
140 0.230
141 0.230
142 0.230
143 0.224
144 0.232
145 0.229
146 0.229
147 0.231
148 0.226
149 0.233
150 0.228
151 0.230
152 0.229
153 0.225
154 0.233
155 0.227
156 0.231
157 0.230
158 0.225
159 0.233
160 0.228
161 0.231
162 0.232
163 0.224
164 0.231
165 0.229
166 0.226
167 0.231
168 0.225
169 0.229
170 0.227
171 0.228
172 0.230
173 0.226
174 0.227
175 0.228
176 0.230
177 0.227
178 0.226
179 0.229
180 0.227
181 0.230
182 0.227
183 0.227
184 0.228
185 0.228
186 0.228
187 0.228
188 0.226
189 0.229
190 0.228
191 0.228
192 0.228
193 0.227
194 0.228
195 0.228
196 0.228
197 0.225
198 0.228
199 0.227
200 0.229
